Evaluation of LLMs for mathematical problem solving

Large Language Models (LLMs) have shown impressive performance on a range of educational tasks, but are still understudied for their potential to solve mathematical problems. In this study, we compare three prominent LLMs, including GPT-4o, DeepSeek-V3, and Gemini-2.0, on three mathematics datasets of varying complexities (GSM8K, MATH500, and MIT Open Courseware datasets). We take a five-dimensional approach based on the Structured Chain-of-Thought (SCoT) framework to assess final answer correctness, step completeness, step validity, intermediate calculation accuracy, and problem comprehension. The results show that GPT-4o is the most stable and consistent in performance across all the datasets, but particularly it performs outstandingly in high-level questions of the MIT Open Courseware dataset. DeepSeek-V3 is competitively strong in well-structured domains such as optimisation, but suffers from fluctuations in accuracy in statistical inference tasks. Gemini-2.0 shows strong linguistic understanding and clarity in well-structured problems but performs poorly in multi-step reasoning and symbolic logic. Our error analysis reveals particular deficits in each model: GPT-4o is at times lacking in sufficient explanation or precision; DeepSeek-V3 leaves out intermediate steps; and Gemini-2.0 is less flexible in mathematical reasoning in higher dimensions.

==> UNSW_Dataset/gpt_grading_results.csv <==
Problem ID,Sub ID,Subquestion,Score,Total,Feedback
Problemone,,A single die is tossed; then n coins are tossed where n is the number shown on the die. Show that the probability of exactly two heads is close to 0.2578.,5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates clear and rigorous reasoning. Each step is accurately calculated and logically structured."
Problemtwo,1,Verify that F_X(x) = 1 - 1/x² (x ≥ 1) is a valid cumulative distribution function.,5,5,Excellent solution. The student correctly verified all necessary conditions for a valid CDF with clear and rigorous reasoning.
Problemtwo,2,"Find the probability density function f_X(x), and specify it on the entire real axis.",5,5,Excellent work! The student correctly differentiated the CDF to find the PDF and specified it accurately on the entire real axis. The solution is well-structured and rigorous.
Problemtwo,3,"Let the low-water mark be reset to 0, and define Z = 10(X - 1). Find the CDF and PDF of Z.",5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates clear and rigorous reasoning. Each step logically follows from the previous one, and the final expressions for the CDF and PDF of Z are accurate."
Problemthree,a,"Find the posterior distribution for θ given prior Gamma(α, β) and i.i.d. Poisson(θ) data.",5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates rigorous and clear reasoning. Each step is logically structured and accurately executed."
Problemthree,b,"Determine the Bayes estimator of θ under quadratic loss L(a, θ) = (a − θ)².",5,5,"Excellent solution. All steps are correct, well-organized, and logically structured. The student demonstrates a clear understanding of the Bayes estimator under quadratic loss."
Problemthree,c,"Given observations [4,0,1,0,0,2,3,1,1,0] and prior α=2, β=1, test H₀: θ ≤ 1.2 vs H₁: θ > 1.2 using zero-one loss.",4,5,The student's solution is mostly correct with a minor error in the posterior parameter calculation. The decision-making process is clear and follows the zero-one loss criterion correctly.
Problemfour,a,"Define a suitable loss function L(θ, a) for action space A = {a₀, a₁} and states Θ = {θ₀, θ₁}.",5,5,"Excellent work. The student has correctly defined the loss function for all combinations of θ and a, with clear and logical steps. The final summary is also accurate and well-presented."
Problemfour,b,Compute the pmf of X under both θ₀ and θ₁.,5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates clear and rigorous reasoning. Each step is accurately executed, and the final pmf summaries are correct."
Problemfour,c,List all non-randomized decision rules D based on x.,5,5,"Excellent work. The student has correctly listed all non-randomized decision rules based on x, with clear and accurate steps."
Problemfour,d,Compute the risk points for all non-randomized rules in D.,5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates rigorous and clear reasoning. Each step is accurately executed and clearly explained."
Problemfour,e,Find the minimax rule(s) among the non-randomized rules in D.,5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates rigorous and clear reasoning. Each step is accurately executed, and the final minimax rule is correctly identified."
Problemfour,f,Sketch the risk set of all randomized rules D and identify admissible rules.,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the risk calculation for some decision rules. The identification of admissible rules is accurate."
Problemfour,g,Find the risk point of the minimax rule in the randomized set D and compare to the non-randomized.,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the explanation and missing values in some steps."
Problemfour,h,Define the minimax rule in the set D in terms of rules in D.,4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the presentation of the final step."
Problemfour,i,"For which prior on {θ₀, θ₁} is the minimax rule in D also a Bayes rule?",4,5,"The student's solution is mostly correct and well-structured, with minor issues in the explanation and calculation steps. The final prior values are correct, but some intermediate steps could be more detailed."
Problemfour,j,Assume prior P(θ₀) = 0.5. Find the Bayes rule and the Bayes risk.,4,5,"The student's solution is mostly correct and well-structured, with only a minor error in the calculation of P(θ₀|X=2). The Bayes rule and Bayes risk are correctly determined based on the given steps."
Problemfour,k,"For ε = 0.1, illustrate on the risk set the ε-minimax rules and their risk points.",4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the explanation of ε-minimax rules. The steps logically follow each other, and the approach is sound. The main improvement needed is in the clarity of defining ε-minimax rules and their graphical representation."
Problemfive,a,"Denoting by F_T(t) and f_T(t) the cdf and the density of T respectively, show that

h_T(t) = f_T(t) / (1 - F_T(t)) = -d/dt log(1 - F_T(t)).",5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates rigorous and clear reasoning. Each step logically follows from the previous one, and the final conclusion is accurately derived."
Problemfive,b,"Verify that if T is exponentially distributed, i.e.,\n\nf_T(t) = β e^{-tβ}, t > 0\n\nwhere β > 0 is a parameter of the distribution then h_T(t) = β, that is, the hazard function is a constant for the exponential distribution.",5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates clear understanding of the exponential distribution and hazard function."
Problemfive,c,"Verify that if T is logistic with parameters μ (real) and β > 0, i.e.,\n\nF_T(t) = 1 / (1 + exp(-(t - μ)/β))

then h_T(t) = (1/β) F_T(t).",5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates clear and rigorous reasoning. Each step is logically sound and accurately executed."
Problemone,a,Show that Yi = logXi is normally distributed and determine its mean and variance. Hence find E[(log(Xi))²].,5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates clear understanding of the problem."
Problemone,b,Find the Fisher information about θ in one observation and in the sample of n observations.,5,5,"Excellent solution. All steps are correct, well-organized, and clearly reasoned. The student demonstrates a strong understanding of the Fisher information calculation."
Problemone,c,Find the MLE of h(θ) = θ and show that it is unbiased. Is it the UMVUE? Justify.,5,5,"The student's solution is excellent, with correct and rigorous reasoning throughout. Each step is well-justified and logically structured, leading to the correct conclusion."
Problemone,d,Find the MLE of h̃(θ) = √θ and determine its asymptotic distribution.,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the asymptotic distribution derivation."
Problemone,e,"Prove the family L(X, θ) has a monotone likelihood ratio in T = ∑(log(Xi))².",5,5,"Excellent work. The student's solution is fully correct, well-organized, and demonstrates rigorous and clear reasoning. Each step logically follows from the previous one, and the conclusion is correctly derived."
Problemone,f,Argue that a UMP α-size test of H₀: θ ≤ θ₀ vs. H₁: θ > θ₀ exists and describe it.,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the distribution of the test statistic under H₀ and the critical value calculation."
Problemone,g,Find the threshold constant and determine the UMP α-size test φ∗ for H₀: θ ≤ θ₀ vs. H₁: θ > θ₀.,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the explanation of the likelihood ratio test statistic and its simplification. The steps logically lead to the correct UMP test, but some expressions could be clarified."
Problemtwo,a,"Show that the family {L(X, θ)}, θ > 0 has a monotone likelihood ratio in X(n).",5,5,"Excellent solution. The student correctly identified the likelihood function, sufficient statistic, and demonstrated the monotone likelihood ratio property rigorously and clearly."
Problemtwo,b,Use a) (or otherwise) to determine the UMP α-size test of H₀: θ ≤ 3 vs. H₁: θ > 3.,5,5,"Excellent solution. The student correctly identified the test statistic, determined its distribution under H0, set the critical region, and solved for the critical value c. The final UMP test is correctly stated."
Problemtwo,c,Find the power function of the test in b) and sketch Eθφ∗.,5,5,"Excellent solution. All steps are correct, well-organized, and logically structured. The student demonstrates a clear understanding of the problem and provides a rigorous solution."
Problemtwo,d,Show that X(1)/X(n) and X(n) are independent by finding their joint density.,5,5,"Excellent solution. The student correctly identifies the order statistics, performs the transformation, and verifies independence through factorization of the joint density. Each step is clear and accurate."
Problemthree,1,Why is T = ∑ log(Xi) complete and minimal sufficient for θ?,4,5,"The student's solution is mostly correct and well-structured, but lacks detailed justification for the completeness and minimal sufficiency of T. The steps are logically coherent, but some explanations could be more rigorous."
Problemthree,2,"If h(θ) = 1/(1+θ), argue that the MLE ĥ is unbiased.",3,5,"The student's solution is satisfactory but contains some errors in the likelihood function and the MLE derivation. The final conclusion about unbiasedness is correct, but the steps leading to it have flaws."
Problemthree,3,State the asymptotic distribution of √n(ĥ− h(θ)).,3,5,"The student's solution is satisfactory but contains some flaws in the reasoning and computation of Fisher Information. The main steps are correct, but the explanation and details could be improved."
Problemthree,4,"Let g(θ1, θ2) = (θ1+1)/(θ2+1). Show √n(ĝ − g(θ1, θ2)) → N(0, 2(θ1 + 1)²/(θ2 + 1)²).",4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the assumptions about the covariance matrix and variances. The Delta method is applied correctly, and the final result matches the required asymptotic distribution."
Problemfour,1,Find the numerical value of E(X(2)).,5,5,"Excellent solution. The student correctly identified the distribution, applied the expected value formula accurately, and computed the final value correctly. Each step is clear and logically structured."
Problemfour,2,"Find the density of M = 1/2(X(1) + X(4)), in exponential form.",3,5,The student has a good grasp of the method but makes some errors in the joint distribution of order statistics and the final density expression. The steps are logically structured but need correction in key areas.
Problemfour,3,Find P(M > 1/2).,4,5,"The student's solution is mostly correct and logically structured, but there is a minor error in the PDF derivation (step 4) which does not affect the final answer. The rest of the steps are accurate and well-reasoned."
Problemone,1a,What is the largest covariance matrix C that can be stored in the cache memory of the workstation using IEEE double precision?,5,5,"Excellent solution. All steps are correct, well-organized, and logically structured. The student demonstrates a clear understanding of the problem and provides a rigorous solution."
Problemone,1b,Estimate the speed of the workstation in Gflops per second.,5,5,Excellent solution. The student correctly calculated the speed of the workstation in Gflops per second with clear and accurate steps.
Problemone,1c,What is the largest value of n so that a linear system Cx = b can be solved in 1 minute on this workstation?,4,5,"The student's solution is mostly correct with a minor error in the flops calculation for the workstation. The steps are logically structured and well-organized, but the initial flops expression could be more precise."
Problemone,1d,Analyst 1 claims that the simulation will take 2Nn^3/3 flops while Analyst 2 claims the simulation will take n^3/3 + O(Nn^2) flops. Explain why you agree with one or neither of the analysts.,4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the explanation of the computational costs. The final conclusion aligns with Analyst 2's claim, which is accurate. However, the student could have clarified the simplification of the total cost expression in step 7."
Problemone,1e,"Explain how you would efficiently calculate f(x_j), j = 1, ..., N.",5,5,"Excellent solution. The student has provided a fully correct, well-organized, and rigorous step-by-step method for efficiently calculating f(x_j)."
Problemtwo,2a,Is the matrix C nonsingular?,5,5,Excellent solution. The student correctly followed the steps to determine if the matrix is nonsingular by checking its determinant and concluding appropriately. The reasoning is clear and rigorous.
Problemtwo,2b,Is the matrix C positive definite?,3,5,"The student's solution is satisfactory but has some issues in interpretation and clarity. The main steps are present, but the reasoning could be more precise."
Problemtwo,2c,"Are your answers to parts a) and b) consistent? If not, explain any inconsistencies.",5,5,Excellent work. The student correctly evaluated the matrix properties and concluded consistency between parts a and b. The reasoning is clear and rigorous.
Problemtwo,2d,What does the output tell you about the condition number κ(C)?,5,5,"Excellent work! The student correctly understands and applies the relationship between rcond and the condition number, and performs the calculation accurately."
Problemtwo,2e,"The elements of C are known “exactly”, and x to Cx = b must have at least 4 significant figures. How accurate must b be?",4,5,"The student's solution is mostly correct and logically structured, with only minor issues in rounding and precision handling."
Problemthree,3a,Show that B is positive definite.,5,5,Excellent solution. The student clearly understands the concept of positive definiteness and applies it rigorously to show that B is positive definite. Each step is logically sound and well-explained.
Problemthree,3b,Why is explicitly forming B^(-1) not a good idea?,4,5,"The student's solution is well-structured and mostly correct, with only minor issues in the explanation of the sparsity impact on B^(-1)."
Problemthree,3c,How can you calculate y = Bx efficiently for a given x ∈ R^n?,3,5,"The student's solution is satisfactory but contains some flaws in the explanation and structure. The main idea is correct, but the steps could be clearer and more precise."
Problemfour,4ia,What is the degree n of this polynomial?,5,5,"Excellent solution. The student correctly identified the number of data points and accurately determined the degree of the interpolating polynomial. The steps are clear, logical, and well-organized."
Problemfour,4ib,"Intern 1 solved Ax = r where A is the Vandermonde matrix with A_ij = t_i^{j-1}. They used MATLAB:
  Acnd = cond(A) → 3.2705e+14
  x = A \ rdat;
  rpolchk = norm(A*tdat - rdat) → 1.6801e+03，what is your explanation for this?",4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the explanation of the residual norm's implications."
Problemfour,4ic,What else is wrong with Intern 1’s approach?,4,5,"The student's solution is well-structured and mostly correct, addressing key issues with high-degree polynomial interpolation. Minor improvements could be made in explicitly linking Runge's phenomenon to the specific context and clarifying the residual norm's interpretation."
Problemfour,4iia,Explain what an interpolating cubic spline s(t) is.,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the boundary conditions explanation."
Problemfour,4iib,The spline approximation gives a low predicted yield at t = 1.5 years? Explain why this has occurred.,3,5,"The student's solution is satisfactory but contains some inaccuracies. The main issue is the incorrect claim that t = 1.5 is outside the range of t_i, which is not true since t_i includes values up to 17. The explanation about spline behavior outside the data range is not relevant here. However, the conclusion about extrapolation is partially correct but misapplied."
Problemfour,4iic,How could knowledge of the slopes r (t1) and r (t18) be used to improve the spline approximation.,4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the explanation of boundary conditions and the use of 'clamped' splines."
Problemfour,4iiia,"Intern 3 used the yield r9 = 2.285% at 8 months and the yield r13 = 2.425% at 1 year to provide the bounds 0.2975 ≤ B(0.5, 1) ≤ 0.3190. Calculate lower and upper bounds on B(0.5, 1) using     r9 and r13. Do you agree with Intern 3?",2,5,The student's solution contains significant errors in the calculation of bounds and misinterpretation of the problem. The bounds calculated are incorrect and do not match the expected format or values provided by Intern 3.
Problemfour,4iiib,Use a quadrature rule of your choice and the data in Table 2.1 to estimate the value at t = 0.5 of $1 million received at T = 1.,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the choice of quadrature rule and the interpretation of yields."
Problemfour,4iiicA,"Explain how the Gauss-Legendre nodes and weights can be used to estimate B(0.5, 1).",3,5,"The student's solution is satisfactory but has some issues, particularly in the initial definition of the integral and the transformation steps. The Gauss-Legendre quadrature application is correctly outlined, but the setup could be clearer."
Problemfour,4iiicB,"Intern 3 used the cubic spline and the Gauss-Legendre nodes to estimate B(0.5, 1) to high accuracy, but needed a large number of nodes N. Explain why this happens.",4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the explanation of why a large number of nodes is needed. The steps correctly identify the piecewise nature of cubic splines and the need for numerical integration, but could better emphasize the trade-off between accuracy and computational cost."
Problemfour,4iiid,"How can you estimate B(0.5, 1) accurately using the cubic spline and Simpson’s rule?",4,5,"The student's solution is mostly correct and logically structured, with only minor issues such as the lack of explicit values for the spline evaluation and the final result."
Problemfive,5i,Carefully explain what the “initial” conditions are for this problem.,5,5,"Excellent work! The student clearly and correctly identified the initial conditions for the problem, with each step logically leading to the final conclusion. The solution is well-structured and rigorous."
Problemfive,5iia,"Find expressions for
    ∂W/∂τ,     ∂W/∂y,     ∂²W/∂y²
in terms of the partial derivatives of V(S, t).",5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates rigorous and clear reasoning. Each step logically follows from the previous one, and all transformations are accurately executed."
Problemfive,5iib,"Show that the Black and Scholes PDE (3.1) is equivalent to
    -∂W/∂τ + (r − σ²/2) ∂W/∂y + (σ²/2) ∂²W/∂y² = rW        (3.2)
in terms of the log-moneyness y and the time to expiry τ.",5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates rigorous and clear reasoning. Each step is logically sound and leads to the correct transformation of the Black-Scholes PDE."
Problemfive,5iic,What are the initial conditions for the transformed problem?,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the final step's expression."
Problemfive,5iiiaA,central difference approximations of O((Δy)²) for the partial derivatives ∂W/∂y and ∂²W/∂y².,5,5,Excellent work! The student has provided fully correct and well-organized central difference approximations for both the first and second derivatives. The reasoning is clear and rigorous.
Problemfive,5iiiaB,forward difference approximation of O(Δτ) for the partial derivative ∂W/∂τ.,5,5,"Excellent work! The student correctly identified and applied the forward difference approximation for the partial derivative. The steps are clear, logically structured, and accurate."
Problemfive,5iiib,"Show that the finite difference equation for the PDE (3.2) has the form
    W^{ℓ+1}_j = α W^ℓ_{j−1} + β W^ℓ_j + γ W^ℓ_{j+1}     (3.3)
and find the coefficients α, β and γ.",5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates rigorous and clear reasoning. Each step is logically sound and correctly executed."
Problemfive,5iiiic,"A student claims that as the initial conditions are at expiry and the time stepping is from expiry at t_m = T back to t_0 = 0, equation (3.3) represents an implicit method so there are no restrictions on the values for Δτ and Δy that can be used. Is this correct? Justify your answer.",4,5,"The student's solution is mostly correct and logically structured, but there is a minor flaw in step 1 where the method is incorrectly identified as explicit. The rest of the steps follow correctly from this initial misidentification, but the conclusion is still accurate."
Problemfive,5iva,Give an approximation for the option Delta Δ.,4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the explanation of the change of variables and the approximation step."
Problemfive,5ivb,Give an approximation for the option Gamma Γ.,4,5,"The student's solution is mostly correct and logically structured, with only minor issues in notation and clarity."
Problemsix,6ia,Define the corresponding cumulative distribution function (cdf) P.,5,5,"Excellent work. The student correctly identified and applied the definition of the cumulative distribution function (cdf) for the given probability density function (pdf), adjusting the limits of integration appropriately. The solution is well-structured and rigorous."
Problemsix,6ib,What properties does P possess?,5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates a clear understanding of the properties of a cumulative distribution function."
Problemsix,6ic,"Use the cdf P to transform the expected value E[h] into an integral over [0, 1].",5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates clear and rigorous reasoning. Each step logically follows from the previous one, and the transformation is correctly applied."
Problemsix,6iia,"Explain what the star discrepancy D^*(x₁,...,x_N) is.",5,5,"Excellent explanation of star discrepancy. The steps are clear, correct, and well-organized."
Problemsix,6iib,Outline the key steps in a Monte-Carlo method to estimate (4.1).,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the definition of the function to be integrated. The steps logically follow the Monte-Carlo method for estimating variance."
Problemsix,6iiic,Compare the integration errors when using a Monte-Carlo method with using a “low-discrepancy” point set.,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the explanation of the Koksma-Hlawka inequality and the asymptotic behavior comparison."
Problemsix,6iidA,Evaluate (log N)^{d−1} and N^{1/2}.,4,5,The student's solution is mostly correct with a minor flaw in step 2 where the value of 'd' is not clearly defined. The rest of the steps are accurate and well-executed.
Problemsix,6iidB,What are the implications for using a “low-discrepancy” point set satisfying (4.2)?,4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the comparison step. The implications are correctly identified, but the comparison could be more rigorously justified."
Problemsix,6iie,Outline the key ideas in using a function g which approximates f² in a variance reduction technique to estimate Var[f].,4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the explanation of variance reduction and the role of g."
Problemsix,6iiia,Derive an expression for S_{t+dt} from (4.4).,4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the final step. The approximation in step 4 is correctly derived, but the final expression could be more precise."
Problemsix,6iiib,What are the key properties of a Wiener process W_t?,5,5,"Excellent work! The student has clearly and accurately described all the key properties of a Wiener process. The steps are well-organized, and the reasoning is rigorous and clear."
Problemsix,6iiic,"Let the time interval [0, T] be discretized by:
    t_i = iΔt,    i = 0,...,m,     Δt = T / m.
Write down the formula for a discrete approximation Ŝ_i ≈ S_{t_i},  i = 1,...,m of the CEV process (4.4).",4,5,"The student's solution is mostly correct and well-structured, with only a minor issue in the final step where the expression could be slightly simplified for clarity. The steps logically follow from the SDE to the discrete approximation using the Euler-Maruyama method."
Problemone,1ia,"Explain why the polynomial approximation does not agree with the interest rate data, for example at t₆ = 2.5, t₇ = 3 or t₈ = 3.5 years.",3,5,"The student's solution is satisfactory but has some issues. The main steps are correct, but the conclusion about underfitting is not fully justified, and the condition number calculation, while correct, is not clearly linked to the poor fit at specific points."
Problemone,1ib,What is the rank of the matrix A? Give reasons for your answer,4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the explanation of singular values."
Problemone,1ic,Estimate the condition number κ₂(A) of A.,5,5,"Excellent work! The student correctly identified the formula for the condition number, retrieved the correct singular values, and performed the calculation accurately. The solution is well-structured and clear."
Problemone,1id,Estimate the relative change in the polynomial coefficients a if there is a one basis point (0.01 of a percent) decrease in the interest rate at some time t_i. What confidence do you have in the values of a?,3,5,"The student's solution is satisfactory but has some issues in the order of steps and clarity of expressions. The main method is correct, but the presentation could be improved for better understanding."
Problemone,1iia,Explain what a “cubic spline interpolant” is.,5,5,"Excellent explanation of a cubic spline interpolant. The steps are logically structured, rigorous, and cover all key aspects of the definition and properties of cubic splines."
Problemone,1iib,Why do the two cubic spline interpolants predict very different estimates for the interest rate at t = 4.5 years?,4,5,"The student's solution is mostly correct and logically structured, but could benefit from more detailed explanations on how the boundary conditions specifically affect the extrapolation behavior."
Problemone,1iii,"Suppose that m ≥ n and that the rectangular matrix A ∈ ℝ^{m×n} has the singular value decomposition
    A = U [Σ; 0] Vᵀ = Y Σ Vᵀ = Σ_{j=1}^n σ_j u_j v_jᵀ,
where:
    U = [Y Z] ∈ ℝ^{m×m},
    Y = [u₁ u₂ ⋯ uₙ] ∈ ℝ^{m×n},
    Z = [u_{n+1} ⋯ u_m] ∈ ℝ^{m×(m−n)},
    Σ = diag(σ₁, σ₂, ..., σₙ) ∈ ℝ^{n×n},
    V = [v₁ v₂ ⋯ vₙ] ∈ ℝ^{n×n},
with σ₁ ≥ σ₂ ≥ ⋯ ≥ σₙ ≥ 0.",5,5,"The student's solution is excellent, with all steps correctly identified and logically structured. The SVD decomposition and its components are accurately described."
Problemone,1iv,State the definition of an orthogonal matrix Q ∈ ℝ^{n×n}.,5,5,Excellent response. The student clearly and correctly defines an orthogonal matrix with all necessary properties.
Problemone,1v,Show that if Q is orthogonal then ∥Qx∥₂ = ∥x∥₂ for all x ∈ ℝⁿ. Hint: (∥x∥₂)² = xᵀx.,5,5,"Excellent solution. The student correctly follows the logical steps to prove the given statement, using the properties of orthogonal matrices and the definition of the 2-norm. Each step is clear, correct, and well-justified."
Problemone,1vi,"For b ∈ ℝᵐ and y = Vᵀx, show that ∥Ax − b∥₂ is minimized when ∥Σy − Yᵀb∥₂ is minimized.",5,5,Excellent solution. The student demonstrates a clear understanding of the SVD and how to use it to minimize the 2-norm. Each step is logically sound and well-explained.
Problemtwo,2i,"i) Explain how to use MATLAB to estimate the exponential growth underlying the price of this asset (shown by the dashed curve) P_j ≈ α * exp(β * t_j)    for j = 0, ..., N-1.",5,5,Excellent solution. The student clearly understands the process of linearizing the exponential model and using MATLAB to estimate the parameters. All steps are correct and well-explained.
Problemtwo,2iia,"a) Show that GN—k = J, = complex conjugate of % for k=1,2,...,N—-1.",5,5,"Excellent solution. The student correctly follows the steps to show that T_{N-k} is the complex conjugate of T_k, with clear and rigorous reasoning."
Problemtwo,2iib,"b) Let n = 260 so that N = 2n. Show that
Yj =a + S- [a;, cos(2rkt;/T) + bj, sin(Qrkt ;/T)]
k=l
for 7 = 0, 1, 2,..., N—1 and express the real coefficients ag, and by in
terms of the (complex) transform %j,. You may assume the inversion
formula
{82
ot ~ i2njk/N
Yj —_ N » YRE 7 .",4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the final expression and the handling of the constant term 'a'."
Problemtwo,2iic,"c) Define the power spectrum in terms of the Discrete Fourier Trans-
form jy, fork =0,...,N—-1.",5,5,"Excellent solution. The student correctly defined the DFT and the power spectrum, and provided a clear and rigorous explanation."
Problemtwo,2iid,"d) Justify or refute the claim that the data in Figure 2 has both yearly
and monthly cycles of roughly the same intensity.",3,5,"The student's solution is satisfactory but has some issues in step 2 and step 3. The method is generally correct, but the conversion of frequencies to DFT indices and the handling of non-integer indices could be improved."
Problemthree,3i,What tests should you apply to check that a provided matrix C is a valid covariance matrix for use in calculating p(x)?,5,5,"Excellent solution. All steps are correct, well-organized, and clearly reasoned."
Problemthree,3iia,evaluate √det(C) efficiently;,5,5,Excellent solution. The student correctly applies Cholesky factorization and efficiently computes the determinant using the properties of triangular matrices. Each step is logically sound and clearly explained.
Problemthree,3iib,evaluate p(x) efficiently.,5,5,"Excellent solution. All steps are correct, well-organized, and logically structured. The student demonstrates a clear understanding of the method."
Problemthree,3iiia,"Show that the substitution x = μ + Rᵀy, where R is the Cholesky factor of C, gives p(x₁, x₂) = ϕ(y₁)ϕ(y₂) / (R₁₁ R₂₂)",4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the explanation of the transformation and the determinant step. The final result is correct and well-justified."
Problemthree,3iiib,"Transform the expected value to E[f(X₁, X₂)] = ∬[0 to 1] F(z₁, z₂) dz₁ dz₂ and find an expression for the function F.",4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the explanation of the transformation and the substitution steps."
Problemthree,3iiicA,Briefly describe how you would use the Monte Carlo method to compute a numerical approximation to the integral (2).,4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the explanation of the transformation step."
Problemthree,3iiicB,What can you say about the accuracy of the Monte Carlo method?,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the explanation of the convergence rate and dimensionality independence."
Problemthree,3iiicC,How could you improve the accuracy of the Monte Carlo method?,4,5,"The student's solution is well-structured and covers key techniques to improve the accuracy of the Monte Carlo method. There are minor issues in the expressions and some steps could be more detailed, but overall, the solution is strong."
Problemfour,4i,Carefully explain what the 'initial' conditions are for this problem.,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the initial step's condition."
Problemfour,4ii,Carefully explain what the boundary conditions are for this problem.,5,5,"Excellent work. The student correctly identified and explained both boundary conditions, and the solution is well-structured and clear."
Problemfour,4iiiaA,"At time t_ℓ and value S_j, give central difference approximations of O(ΔS²) for partial derivatives ∂V/∂S and ∂²V/∂S².",5,5,Excellent work! The student provided fully correct and well-organized central difference approximations for both the first and second derivatives. The solution is rigorous and clear.
Problemfour,4iiiaB,Give a forward difference approximation of O(Δt) for ∂V/∂t.,5,5,Excellent work. The student correctly applied the forward difference approximation and provided a clear and accurate solution.
Problemfour,4iiibA,"Show that the finite difference equation has the form: α_j v_{j−1}^ℓ + β_j v_j^ℓ + γ_j v_{j+1}^ℓ = v_j^{ℓ+1}, and find α_j, β_j, γ_j.",4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the identification of the implicit method coefficients. The steps logically follow from the Black-Scholes PDE to the finite difference equation, but the final coefficients could be more clearly derived for the implicit method."
Problemfour,4iiibB,What are the discrete “initial” conditions?,4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the final step's expression."
Problemfour,4iiibC,What are the discrete boundary conditions?,5,5,Excellent work! The student correctly identified and stated the discrete boundary conditions with clear and accurate reasoning.
Problemfour,4iva,"Define the entries a_{i,j} of matrix A = (a_{i,j}). What structure does A have?",5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates clear understanding of the problem. Each step is logically structured and rigorously reasoned."
Problemfour,4ivb,Is the matrix A sparse? Calculate its sparsity.,5,5,"Excellent solution. The student correctly identifies the structure of the matrix, calculates the number of non-zero elements, and accurately computes the sparsity. Each step is logically sound and well-explained."
Problemfour,4ivc,How can the structure of the matrix A be exploited to make timestepping as efficient as possible?,5,5,"Excellent solution. The student correctly identifies the structure of the matrix, recognizes the advantage of tridiagonal matrices, chooses an appropriate algorithm, estimates computational complexity, and concludes effectively."
Problemfour,4ivd,Provide an estimation of the number of flops needed to compute the vector v^0.,4,5,"Good job overall, but there's a minor issue in step 2 that affects the final calculation."
Problemone,,"Determine whether the following function h on the region Ω₀ is convex, strictly convex, concave, strictly concave, or neither.
h(x₁, x₂) = x₁² / x₂,  where  Ω₀ = { (x₁, x₂) ∈ ℝ²  |  x₂ > 0 }",4,5,"The student's solution is mostly correct and well-structured, with only a minor issue in the final conclusion about strict convexity. The steps are logically ordered and the calculations are accurate."
Problemtwo,i,i) Find the five stationary points of f on R^2.,4,5,"The student's solution is mostly correct and well-structured, but there is a minor error in the final list of stationary points. The student missed the points (±√(2/3), ±√(1/3)) in the final list."
Problemtwo,ii,"ii) Identify, as far as possible using Hessian information, the five stationary points of f as (strict) local minimizers, (strict) local maximizers or saddle points, etc.",4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the classification of (0, 1) and (0, -1). The reasoning is clear and follows a logical progression."
Problemtwo,iii,iii) Does the function f have a global maximizer on R^2? Give reasons for your answer.,5,5,Excellent solution. The student correctly analyzed the behavior of the function and concluded that it does not have a global maximizer on R². The reasoning is clear and rigorous.
Problemthree,,"Let A be a real (n × n) square matrix. Let a_ii and a_jj be the iᵗʰ and jᵗʰ diagonal elements of A respectively, where i, j ∈ {1, ..., n} and i ≠ j.
Using the definition of an indefinite matrix, show that if a_ii a_jj < 0, then A is indefinite.",4,5,"The student's solution is mostly correct and logically structured, with only minor issues in the explanation of how the submatrix B relates to the original matrix A."
Problemfour,,"Let C be an m × n matrix, d ∈ ℝᵐ, a ∈ ℝⁿ and r ∈ ℝ. Show that
Ω = { x ∈ ℝⁿ :  ‖Cx − d‖ ≤ aᵀx + r }
is a convex set for any norm ‖·‖ on ℝᵐ.
State any properties of a norm that you use.",5,5,"The student's solution is excellent. It is well-structured, logically rigorous, and correctly applies the properties of norms and linearity to prove the convexity of the set Ω. Each step is clear and correctly reasoned."
Problemone,i,(i) Calculate the Newton direction s^(1) for h at x^(1).,5,5,"Excellent solution. All steps are correct, well-organized, and clearly reasoned. The student demonstrates a thorough understanding of the Newton direction calculation."
Problemone,ii,(ii) Is the Newton direction s^(1) a descent direction for h at x^(1)? Give reasons.,5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates clear understanding of the problem. Each step is logically structured and rigorously executed."
Problemone,iii,(iii) Find the next Newton iterate x^(2).,5,5,"Excellent work! The student's solution is fully correct, well-organized, and demonstrates clear understanding of the Newton's method for optimization."
Problemone,iv,(iv) Show that x^(2) is the unique global minimiser for h.,5,5,"Excellent solution. All steps are correct, well-organized, and clearly reasoned."
Problemtwo,,"Consider the equality constrained optimization problem (P₁):
    min_{x ∈ ℝ³} −x₁x₂x₃
    s.t. x₁ + x₂ + x₃ − 40 = 0,
         x₁ + x₂ − x₃ = 0.

It is given that x* = (10, 10, 20)ᵀ is a regular constrained stationary point for (P₁)
with Lagrange multipliers λ₁* = 150 and λ₂* = 50.

Using second-order sufficient optimality conditions, determine whether x* is a strict local minimiser.",4,5,"The student's solution is mostly correct and well-structured, with only a minor error in the null space computation. The reasoning is clear and follows the necessary steps to determine the optimality condition."
Problemthree,i,(i) Find a constrained stationary point z* of the problem (P₂).,5,5,"Excellent solution. The student correctly applied the method of Lagrange multipliers, solved the system of equations accurately, and arrived at the correct constrained stationary point. Each step is logically sound and well-explained."
Problemthree,ii,(ii) Is z* the only constrained stationary point for (P₂)? Give reasons.,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in verifying other potential solutions."
Problemthree,iii,(iii) Explain why the constrained stationary point z* of part (i) is a global minimizer for the problem (P2).,4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the explanation of convexity and the KKT conditions. The conclusion is accurate and well-supported by the steps."
Problemthree,iv,"(iv) Stating clear reasons, show that z* of part (i) is the unique global minimizer for the problem (P2).",4,5,"The student's solution is mostly correct and well-structured, with only minor issues in the verification of the KKT conditions and the second-order conditions. The conclusion about uniqueness due to convexity is correct but could be more rigorously justified."

